Reward Modeling with Weak Supervision for Language Models

Recent advancements in large language models (LLMs) have led to their increased application across various tasks, with reinforcement learning from human feedback (RLHF) being a crucial part of their training to align responses with user intentions. In the RLHF process, a reward model is trained using responses preferences determined by human labelers or AI systems, which then refines the LLM through reinforcement learning. This work introduces weak supervision as a strategy to extend RLHF datasets and enhance reward model performance. Weak supervision employs noisy or imprecise data labeling, reducing reliance on expensive manually labeled data. By analyzing RLHF datasets to identify heuristics that correlate with response preference, we wrote simple labeling functions and then calibrated a label model to weakly annotate unlabeled data. Our evaluation show that while weak supervision significantly benefits smaller datasets by improving reward model performance, its effectiveness decreases with larger, originally labeled datasets. Additionally, using an LLM to generate and then weakly label responses offers a promising method for extending preference data.

==> images/plot_generation/results.csv <==
ID,Experiment,Training Set Description,Pretrained Model,Underlying Dataset,Samples Originially Labelled,Samples Weakly Labelled,Total Samples,# Epochs (result),Training Duration (h),Evaluation Set,Evaluation Samples,F1 Score,Accuracy
EXP-141,mt_bench deberta weak supervision 1.12,24160 (all) weakly supervised samples of prompt_answers_v1 + 100 % base of mt_bench,microsoft/deberta-v3-base,mt_bench,898,24160,25058,2,01:32:47,mt_bench (base),386,0.759725400457666,0.727979274611399
EXP-140,mt_bench deberta weak supervision 1.11,16622 weakly supervised samples of prompt_answers_v1 (0.95 threshold) + 100 % base of mt_bench,microsoft/deberta-v3-base,mt_bench,898,16622,17520,2,01:10:42,mt_bench (base),386,0.7824074074074074,0.7564766839378239
EXP-139,mt_bench deberta weak supervision 1.10,12710 weakly supervised samples of prompt_answers_v1 (0.98 threshold) + 100 % base of mt_bench,microsoft/deberta-v3-base,mt_bench,898,12710,13608,2,00:47:28,mt_bench (base),386,0.7540229885057471,0.7227979274611399
EXP-138,mt_bench deberta weak supervision 1.9,8826 weakly supervised samples of prompt_answers_v1 (0.99 threshold) + 100 % base of mt_bench,microsoft/deberta-v3-base,mt_bench,898,8826,9724,2,00:28:08,mt_bench (base),386,0.7589498806682576,0.7383419689119171
EXP-137,mt_bench deberta weak supervision 1.8,6049 weakly supervised samples of prompt_answers_v1 (0.995 threshold) + 100 % base of mt_bench,microsoft/deberta-v3-base,mt_bench,898,6049,6947,2,00:21:03,mt_bench (base),386,0.759725400457666,0.727979274611399
EXP-136,mt_bench deberta weak supervision 1.7,4372 weakly supervised samples of prompt_answers_v1 (0.997 threshold) + 100 % base of mt_bench,microsoft/deberta-v3-base,mt_bench,898,4372,5270,2,00:15:37,mt_bench (base),386,0.7173396674584324,0.6917098445595855
EXP-132,mt_bench deberta weak supervision 1.3,3103 weakly supervised samples of prompt_answers_v1 (0.998 threshold) + 100 % base of mt_bench,microsoft/deberta-v3-base,mt_bench,898,3103,4001,2,00:12:23,mt_bench (base),386,0.7251184834123222,0.6994818652849741
EXP-135,mt_bench deberta weak supervision 1.6,2735 weakly supervised samples of prompt_answers_v1 (0.9983 threshold) + 100 % base of mt_bench,microsoft/deberta-v3-base,mt_bench,898,2735,3633,2,00:11:29,mt_bench (base),386,0.7231121281464531,0.6865284974093264
EXP-133,mt_bench deberta weak supervision 1.4,2416 weakly supervised samples of prompt_answers_v1 (0.9985 threshold) + 100 % base of mt_bench,microsoft/deberta-v3-base,mt_bench,898,2416,3314,2,00:10:24,mt_bench (base),386,0.7201834862385321,0.6839378238341969
EXP-130,mt_bench deberta weak supervision 1.1,1902 weakly supervised samples of prompt_answers_v1 with 0.999 threshold + 100 % base of mt_bench,microsoft/deberta-v3-base,mt_bench,898,1902,2800,2,00:08:43,mt_bench (base),386,0.7725118483412323,0.7512953367875648
EXP-134,mt_bench deberta weak supervision 1.5,1382 weakly supervised samples of prompt_answers_v1 (0.999234 threshold) + 100 % base of mt_bench,microsoft/deberta-v3-base,mt_bench,898,1382,2280,2,00:08:03,mt_bench (base),386,0.7410926365795726,0.7176165803108808
EXP-131,mt_bench deberta weak supervision 1.2,1152 weakly supervised samples of prompt_answers_v1 (0.9994 threshold) + 100 % base of mt_bench,microsoft/deberta-v3-base,mt_bench,898,1152,2050,2,00:06:46,mt_bench (base),386,0.7196261682242991,0.689119170984456
EXP-142,mt_bench deberta weak supervision 1.13,615 weakly supervised samples of prompt_answers_v1 (0.9995 threshold) + 100 % base of mt_bench,microsoft/deberta-v3-base,mt_bench,898,615,1513,2,00:05:26,mt_bench (base),386,0.7230046948356808,0.694300518134715
EXP-129,mt_bench deberta base,100 % base (except for evaluation samples → 30 %),microsoft/deberta-v3-base,mt_bench,898,,898,2,00:03:27,mt_bench (base),386,0.7123287671232876,0.6735751295336787
EXP-22,hh_rlhf deberta original rm,originially labeled,microsoft/deberta-v3-base,hh_rlhf,144720,,144720,2,05:21:05,hh_rlhf (base),16080,0.6565379825653798,0.6569651741293532
EXP-16,hh_rlhf deberta weakly supervised 1,70% weakly labeled + 30% base,microsoft/deberta-v3-base,hh_rlhf,43416,101304,144720,2,6:55:14,hh_rlhf (base),16080,0.5371978262227497,0.5392412935323383
EXP-14,hh_rlhf deberta baseline 1,30 % base,microsoft/deberta-v3-base,hh_rlhf,43416,,43416,2,,hh_rlhf (base),16080,0.6298956836779313,0.6315298507462687
EXP-161,hh_rlhf deberta weak supervision 3.4,90 % weakly labeled with 0.0 threshold + 10 % base,microsoft/deberta-v3-base,hh_rlhf,14472,130248,144720,2,18:45:21,hh_rlhf (base),16080,0.5209430649611236,0.5248756218905473
EXP-127,hh_rlhf deberta weak supervision 3.3,90 % weakly labeled with 0.985 threshold + 10 % base,microsoft/deberta-v3-base,hh_rlhf,14472,15810,30282,2,01:39:41,hh_rlhf (base),16080,0.5538326872577216,0.5562189054726369
EXP-126,hh_rlhf deberta weak supervision 3.2,90 % weakly labeled with 0.99 threshold + 10 % base,microsoft/deberta-v3-base,hh_rlhf,14472,4189,18661,2,00:49:48,hh_rlhf (base),16080,0.5762246489859594,0.5776741293532338
EXP-125,hh_rlhf deberta weak supervision 3.1,90 % weakly labeled with 0.995 threshold + 10 % base,microsoft/deberta-v3-base,hh_rlhf,14472,956,15428,2,00:40:23,hh_rlhf (base),16080,0.5764742589703589,0.5779228855721393
EXP-26,hh_rlhf deberta baseline 3,10 % base,microsoft/deberta-v3-base,hh_rlhf,14472,,14472,2,00:51:10,hh_rlhf (base),16080,0.5950423517688092,0.5956467661691542
EXP-164,hh_rlhf deberta weak supervision 4.7,95 % weakly labeled with 0.0 threshold + 5 % base,microsoft/deberta-v3-base,hh_rlhf,7236,137484,144720,2,18:14:31,hh_rlhf (base),16080,0.5161250077973926,0.5175995024875621
EXP-32,hh_rlhf deberta weak supervision 4.3,95 % weakly labeled with 0.9 threshold + 5 % base,microsoft/deberta-v3-base,hh_rlhf,7236,67176,74412,2,04:56:23,hh_rlhf (base),16080,0.5303323149822309,0.5315298507462687
EXP-28,hh_rlhf deberta weak supervision 4.1,95 % weakly labeled with 0.98 threshold + 5 % base,microsoft/deberta-v3-base,hh_rlhf,7236,19150,26386,2,01:44:35,hh_rlhf (base),16080,0.5470690511674118,0.5463930348258706
EXP-30,hh_rlhf deberta weak supervision 4.2,95 % weakly labeled with 0.99 threshold + 5 % base,microsoft/deberta-v3-base,hh_rlhf,7236,9556,16792,2,00:35:59,hh_rlhf (base),16080,0.5456352904628767,0.5452114427860697
EXP-121,hh_rlhf deberta weak supervision 4.5,95 % weakly labeled with 0.992 threshold + 5 % base,microsoft/deberta-v3-base,hh_rlhf,7236,4287,11523,2,00:32:59,hh_rlhf (base),16080,0.5533087084455017,0.5562810945273632
EXP-79,hh_rlhf deberta weak supervision 4.4,95 % weakly labeled with 0.995 threshold + 5 % base,microsoft/deberta-v3-base,hh_rlhf,7236,2273,9509,2,00:21:33,hh_rlhf (base),16080,0.5549118544820283,0.5556592039800995
EXP-122,hh_rlhf deberta weak supervision 4.6,95 % weakly labeled with 0.996 threshold + 5 % base,microsoft/deberta-v3-base,hh_rlhf,7236,988,8224,2,00:19:14,hh_rlhf (base),16080,0.5600796911966133,0.5605721393034826
EXP-27,hh_rlhf deberta baseline 4,5 % base,microsoft/deberta-v3-base,hh_rlhf,7236,,7236,2,00:27:47,hh_rlhf (base),16080,0.5614383137011779,0.5600746268656717
EXP-165,hh_rlhf deberta weak supervision 5.8,98 % weakly labeled with 0.0 threshold + 2 % base,microsoft/deberta-v3-base,hh_rlhf,2895,141825,144720,2,18:30:52,hh_rlhf (base),16080,0.5215100965759438,0.525497512437811
EXP-88,hh_rlhf deberta weak supervision 5.1,98 % weakly labeled with 0.99 threshold + 2 % base,microsoft/deberta-v3-base,hh_rlhf,2895,9839,12734,2,00:32:30,hh_rlhf (base),16080,0.5341086725442381,0.5366293532338309
EXP-123,hh_rlhf deberta weak supervision 5.6,98 % weakly labeled with 7500 most confident + 2 % base,microsoft/deberta-v3-base,hh_rlhf,2895,7500,10395,2,00:26:22,hh_rlhf (base),16080,0.5380830790309522,0.5387437810945274
EXP-102,hh_rlhf deberta weak supervision 5.5,98 % weakly labeled with 6000 most confident + 2 % base,microsoft/deberta-v3-base,hh_rlhf,2895,6000,8895,2,00:19:13,hh_rlhf (base),16080,0.538331981785291,0.5397388059701492
EXP-90,hh_rlhf deberta weak supervision 5.3,98 % weakly labeled with 0.992 threshold + 2 % base,microsoft/deberta-v3-base,hh_rlhf,2895,4468,7363,2,00:16:07,hh_rlhf (base),16080,0.5412935323383085,0.5412935323383085
EXP-147,hh_rlhf deberta weak supervision 5.8,98 % weakly supervised with 3000 most confident + 2 % base,microsoft/deberta-v3-base,hh_rlhf,2895,3000,5895,2,00:13:00,hh_rlhf (base),16080,0.5378957865868861,0.5389303482587064
EXP-101,hh_rlhf deberta weak supervision 5.4,98 % weakly labeled with 0.9946 threshold + 2 % base,microsoft/deberta-v3-base,hh_rlhf,2895,2432,5327,2,00:12:08,hh_rlhf (base),16080,0.5469041983306341,0.547636815920398
EXP-128,hh_rlhf deberta weak supervision 5.7,98 % weakly supervised with 1800 most confident + 2 % base,microsoft/deberta-v3-base,hh_rlhf,2895,1800,4695,2,00:10:21,hh_rlhf (base),16080,0.5423728813559322,0.5449626865671642
EXP-89,hh_rlhf deberta weak supervision 5.2,98 % weakly labeled with 0.995 threshold + 2 % base,microsoft/deberta-v3-base,hh_rlhf,2895,1135,4030,2,00:09:12,hh_rlhf (base),16080,0.5384038965904833,0.5402985074626866
EXP-83,hh_rlhf deberta baseline 5,2 % base,microsoft/deberta-v3-base,hh_rlhf,2895,,2895,2,00:06:35,hh_rlhf (base),16080,0.537759439859965,0.5401741293532338
EXP-166,hh_rlhf deberta weak supervision 6.9,99 % weakly labeled with 0.0 threshold + 1 % base,microsoft/deberta-v3-base,hh_rlhf,1448,143272,144720,2,18:29:45,hh_rlhf (base),16080,0.5173861286886786,0.520957711442786
EXP-149,hh_rlhf deberta weak supervision 6.2,99 % weakly labeled with 0.99 threshold + 1 % base,microsoft/deberta-v3-base,hh_rlhf,1448,15315,16763,2,00:42:28,hh_rlhf (base),16080,0.5297054418372441,0.5313432835820896
EXP-156,hh_rlhf deberta weak supervision 6.6,99 % weakly labeled with 0.9905 threshold + 1 % base,microsoft/deberta-v3-base,hh_rlhf,1448,9919,11367,2,00:29:42,hh_rlhf (base),16080,0.5328754292850454,0.5347636815920398
EXP-151,hh_rlhf deberta weak supervision 6.3,99 % weakly labeled with 0.992 threshold + 1 % base,microsoft/deberta-v3-base,hh_rlhf,1448,4543,5991,2,00:13:17,hh_rlhf (base),16080,0.537434997807155,0.5408582089552239
EXP-150,hh_rlhf deberta weak supervision 6.1,99 % weakly labeled with 0.995 threshold + 1 % base,microsoft/deberta-v3-base,hh_rlhf,1448,2464,3912,2,00:08:31,hh_rlhf (base),16080,0.5329004869521788,0.5347014925373135
EXP-157,hh_rlhf deberta weak supervision 6.8,99 % weakly supervised with 1500 most confident + 1 % base,microsoft/deberta-v3-base,hh_rlhf,1448,1500,2948,2,00:06:21,hh_rlhf (base),16080,0.5304026551443421,0.5336442786069652
EXP-154,hh_rlhf deberta weak supervision 6.4,99 % weakly labeled with 0.996 threshold + 1 % base,microsoft/deberta-v3-base,hh_rlhf,1448,1051,2499,2,00:05:34,hh_rlhf (base),16080,0.5405742043968362,0.5412313432835821
EXP-155,hh_rlhf deberta weak supervision 6.5,99 % weakly labeled with 0.997 threshold + 1 % base,microsoft/deberta-v3-base,hh_rlhf,1448,871,2319,2,00:05:07,hh_rlhf (base),16080,0.5297425643589103,0.5319651741293532
EXP-158,hh_rlhf deberta weak supervision 6.7,99 % weakly supervised with 500 most confident + 1 % base,microsoft/deberta-v3-base,hh_rlhf,1448,500,1948,2,00:04:13,hh_rlhf (base),16080,0.5347953398542147,0.5356343283582089
EXP-148,hh_rlhf deberta baseline 6,1 % base,microsoft/deberta-v3-base,hh_rlhf,1448,,1448,2,00:03:17,hh_rlhf (base),16080,0.5314303443996277,0.5304104477611941
EXP-40,upb deberta original full,full originally labeled,microsoft/deberta-v3-base,ultrafeedback-binarized-preferences,57257,,57257,2,10:39:50,ultrafeedback-binarized-preferences (base),6361,0.7653061224489796,0.7685898443640937
EXP-159,ubp deberta weak supervision 2.10,90 % weakly supervised with 0.0 threshold + 10 % base,microsoft/deberta-v3-base,ultrafeedback-binarized-preferences,5726,51531,57257,2,10:26:49,ultrafeedback-binarized-preferences (base),6361,0.6561164741256528,0.65838704606194
EXP-43,ubp deberta weak supervision 2.1,90 % weakly supervised with 0.95 threshold + 10 % base,microsoft/deberta-v3-base,ultrafeedback-binarized-preferences,5726,27470,33196,2,05:16:24,ultrafeedback-binarized-preferences (base),6361,0.6581713921631093,0.6626316616884138
EXP-124,upb deberta weak supervision 2.9,90 % weakly supervised with 0.99 threshold + 10 % base,microsoft/deberta-v3-base,ultrafeedback-binarized-preferences,5726,13365,19091,2,01:51:20,ultrafeedback-binarized-preferences (base),6361,0.6778216258879243,0.679138500235812
EXP-44,ubp deberta weak supervision 2.2,90 % weakly supervised with 0.997 threshold + 10 % base,microsoft/deberta-v3-base,ultrafeedback-binarized-preferences,5726,4767,10493,2,00:59:59,ultrafeedback-binarized-preferences (base),6361,0.7080961416824794,0.709794057538123
EXP-73,ubp deberta weak supervision 2.3,90 % weakly supervised with 0.998 threshold + 10 % base,microsoft/deberta-v3-base,ultrafeedback-binarized-preferences,5726,3341,9067,2,00:40:41,ultrafeedback-binarized-preferences (base),6361,0.7100666878374087,0.7129382172614369
EXP-119,ubp deberta weak supervision 2.8,90 % weakly supervised with 0.99835 threshold + 10 % base,microsoft/deberta-v3-base,ultrafeedback-binarized-preferences,5726,2670,8396,2,00:38:04,ultrafeedback-binarized-preferences (base),6361,0.7101080737444374,0.7132526332337683
EXP-117,ubp deberta weak supervision 2.6,90 % weakly supervised with 0.9985 threshold + 10 % base,microsoft/deberta-v3-base,ultrafeedback-binarized-preferences,5726,2136,7862,2,00:36:48,ultrafeedback-binarized-preferences (base),6361,0.7237525578466866,0.7240999842792014
EXP-74,ubp deberta weak supervision 2.4,90 % weakly supervised with 0.999 threshold + 10 % base,microsoft/deberta-v3-base,ultrafeedback-binarized-preferences,5726,1117,6843,2,00:30:17,ultrafeedback-binarized-preferences (base),6361,0.730811837316031,0.7325892155321491
EXP-118,ubp deberta weak supervision 2.7,90 % weakly supervised with 0.9992 threshold + 10 % base,microsoft/deberta-v3-base,ultrafeedback-binarized-preferences,5726,692,6418,2,"00:28:38 ",ultrafeedback-binarized-preferences (base),6361,0.7350972266496653,0.7387203269926113
EXP-75,ubp deberta weak supervision 2.5,90 % weakly supervised with 0.9995 threshold + 10 % base,microsoft/deberta-v3-base,ultrafeedback-binarized-preferences,5726,428,6154,2,00:26:58,ultrafeedback-binarized-preferences (base),6361,0.7224964177678714,0.7259864801131898
EXP-37,ubp deberta baseline 2,10 % base,microsoft/deberta-v3-base,ultrafeedback-binarized-preferences,5726,,5726,2,00:24:44,ultrafeedback-binarized-preferences (base),6361,0.7160415003990421,0.7203269926112247
EXP-162,ubp deberta weak supervision 3.12,95 % weakly supervised with 0.0 threshold + 5 % base,microsoft/deberta-v3-base,ultrafeedback-binarized-preferences,2863,54394,57257,2,10:45:49,ultrafeedback-binarized-preferences (base),6361,0.6527711984841307,0.6542996384216319
EXP-45,ubp deberta weak supervision 3.1,95 % weakly supervised with 0.98 threshold + 5 % base,microsoft/deberta-v3-base,ultrafeedback-binarized-preferences,2863,19642,22505,2,02:33:53,ultrafeedback-binarized-preferences (base),6361,0.6524098308330674,0.6576010061311115
EXP-46,ubp deberta weak supervision 3.2,95 % weakly supervised with 0.995 threshold + 5 % base,microsoft/deberta-v3-base,ultrafeedback-binarized-preferences,2863,8048,10911,2,01:01:45,ultrafeedback-binarized-preferences (base),6361,0.6724988070621919,0.6763087564848295
EXP-51,ubp deberta weak supervision 3.3,95 % weakly supervised with 0.998 threshold + 5 % base,microsoft/deberta-v3-base,ultrafeedback-binarized-preferences,2863,3769,6632,2,00:29:15,ultrafeedback-binarized-preferences (base),6361,0.6796178343949045,0.6836975318346172
EXP-72,ubp deberta weak supervision 3.11,95 % weakly supervised with 0.9984 threshold + 5 % base,microsoft/deberta-v3-base,ultrafeedback-binarized-preferences,2863,3312,6175,2,00:27:34,ultrafeedback-binarized-preferences (base),6361,0.6961220597584233,0.699418330451187
EXP-61,ubp deberta weak supervision 3.6,95 % weakly supervised with 0.9985 threshold + 5 % base,microsoft/deberta-v3-base,ultrafeedback-binarized-preferences,2863,2863,5726,2,00:25:17,ultrafeedback-binarized-preferences (base),6361,0.6954160677208114,0.7002043703820154
EXP-52,ubp deberta weak supervision 3.4,95 % weakly supervised with 0.999 threshold + 5 % base,microsoft/deberta-v3-base,ultrafeedback-binarized-preferences,2863,1312,4175,2,00:18:39,ultrafeedback-binarized-preferences (base),6361,0.697954653559537,0.7005187863543468
EXP-63,ubp derberta weak supevision 3.7,95 % weakly supervised with 0.9992 threshold + 5 % base,microsoft/deberta-v3-base,ultrafeedback-binarized-preferences,2863,742,3605,2,00:16:07,ultrafeedback-binarized-preferences (base),6361,0.7055273189326556,0.7085363936487974
EXP-56,ubp deberta weak supervision 3.5,95 % weakly supervised with 0.9995 threshold + 5 % base,microsoft/deberta-v3-base,ultrafeedback-binarized-preferences,2863,570,3433,2,00:14:44,ultrafeedback-binarized-preferences (base),6361,0.7062342569269521,0.706649897814809
EXP-64,upb deberta weak supervision 3.8,95 % weakly supervised with 0.9996 threshold + 5 % base,microsoft/deberta-v3-base,ultrafeedback-binarized-preferences,2863,323,3186,2,00:13:39,ultrafeedback-binarized-preferences (base),6361,0.7099346196778824,0.7140386731645968
EXP-71,ubp deberta weak supervision 3.10,95 % weakly supervised with 0.99965 threshold + 5 % base,microsoft/deberta-v3-base,ultrafeedback-binarized-preferences,2863,227,3090,2,00:13:24,ultrafeedback-binarized-preferences (base),6361,0.7030825746685833,0.7077503537179689
EXP-70,ubp deberta weak supervision 3.9,95 % weakly supervised with 0.9997 threshold + 5 % base,microsoft/deberta-v3-base,ultrafeedback-binarized-preferences,2863,97,2960,2,00:13:02,ultrafeedback-binarized-preferences (base),6361,0.6949314631813835,0.6991039144788556
EXP-42,ubp deberta baseline 3,5 % base,microsoft/deberta-v3-base,ultrafeedback-binarized-preferences,2863,,2863,2,00:15:20,ultrafeedback-binarized-preferences (base),6361,0.6899632998244775,0.6945448828800503
EXP-163,ubp deberta weak supervision 4.13,98 % weakly supervised with 0.0 threshold + 2 % base,microsoft/deberta-v3-base,ultrafeedback-binarized-preferences,1146,56111,57257,2,10:46:31,ultrafeedback-binarized-preferences (base),6361,0.6454170631144942,0.6484829429335011
EXP-50,ubp deberta weak supervision 4.1,98 % weakly supervised with 0.98 threshold + 2 % base,microsoft/deberta-v3-base,ultrafeedback-binarized-preferences,1146,20512,21658,2,02:28:36,ultrafeedback-binarized-preferences (base),6361,0.6400633412509897,0.6426662474453703
EXP-60,ubp deberta weak supervision 4.8,98 % weakly supervised with 0.99 threshold + 2 % base,microsoft/deberta-v3-base,ultrafeedback-binarized-preferences,1146,14595,15741,2,01:30:53,ultrafeedback-binarized-preferences (base),6361,0.6413354531001589,0.6453387832101871
EXP-48,ubp deberta weak supervision 4.2,98 % weakly supervised with 0.995 threshold + 2 % base,microsoft/deberta-v3-base,ultrafeedback-binarized-preferences,1146,8281,9427,2,00:41:32,ultrafeedback-binarized-preferences (base),6361,0.6486314449395288,0.6486314449395288
EXP-55,ubp deberta weak supervision 4.6,98 % weakly supervised with 0.997 threshold + 2 % base,microsoft/deberta-v3-base,ultrafeedback-binarized-preferences,1146,5129,6275,2,00:29:16,ultrafeedback-binarized-preferences (base),6361,0.6504530281354316,0.6542996384216319
EXP-54,ubp deberta weak supervision 4.3,98 % weakly supervised with 0.9985 threshold + 2 % base,microsoft/deberta-v3-base,ultrafeedback-binarized-preferences,1146,2777,3923,2,00:17:33,ultrafeedback-binarized-preferences (base),6361,0.6650823827629911,0.6676623172457161
EXP-49,ubp deberta weak supervision 4.4,98 % weakly supervised with 0.999 threshold + 2 % base,microsoft/deberta-v3-base,ultrafeedback-binarized-preferences,1146,1142,2288,2,00:10:48,ultrafeedback-binarized-preferences (base),6361,0.671304347826087,0.6731645967615155
EXP-62,ubp deberta weak supervision 4.9,98 % weakly supervised with 0.99925 threshold + 2 % base,microsoft/deberta-v3-base,ultrafeedback-binarized-preferences,1146,772,1918,2,00:08:30,ultrafeedback-binarized-preferences (base),6361,0.6797260710304189,0.6838547398207829
EXP-67,upb deberta weak supervision 4.12,98 % weakly supervised with 0.9994 threshold + 2 % base,microsoft/deberta-v3-base,ultrafeedback-binarized-preferences,1146,594,1740,2,00:08:05,ultrafeedback-binarized-preferences (base),6361,0.6788990825688074,0.6808677880836347
EXP-53,ubp deberta weak supervision 4.5,98 % weakly supervised with 0.9995 threshold + 2 % base,microsoft/deberta-v3-base,ultrafeedback-binarized-preferences,1146,453,1599,2,00:06:57,ultrafeedback-binarized-preferences (base),6361,0.6828417380272755,0.6855840276686056
EXP-65,upb deberta weak supervision 4.10,98 % weakly supervised with 0.9996 threshold + 2 % base,microsoft/deberta-v3-base,ultrafeedback-binarized-preferences,1146,338,1484,2,00:06:36,ultrafeedback-binarized-preferences (base),6361,0.6715444568156513,0.6753655085678353
EXP-58,ubp deberta weak supervision 4.7,98 % weakly supervised with 0.99965 threshold + 2 % base,microsoft/deberta-v3-base,ultrafeedback-binarized-preferences,1146,237,1383,2,00:06:00,ultrafeedback-binarized-preferences (base),6361,0.6633694958519464,0.6682911491903789
EXP-66,upb deberta weak supervision 4.11,98 % weakly supervised with 0.99975 threshold + 2 % base,microsoft/deberta-v3-base,ultrafeedback-binarized-preferences,1146,102,1248,2,00:05:30,ultrafeedback-binarized-preferences (base),6361,0.6606349206349207,0.6638893255777394
EXP-47,ubp deberta baseline 4,2 % base,microsoft/deberta-v3-base,ultrafeedback-binarized-preferences,1146,,1146,2,00:05:02,ultrafeedback-binarized-preferences (base),6361,0.6511111111111111,0.6544568464077976
EXP-100,h4 deberta full originally labeled,originally labeled,microsoft/deberta-v3-base,ultrafeedback_binarized (h4),53748,,53748,2,09:52:24,ultrafeedback-binarized (base),5375,0.7708609271523178,0.7746976744186046
EXP-160,h4 deberta weak supervision 1.10,90 % weakly supervised with 0.0 threshold + 10 % base,microsoft/deberta-v3-base,ultrafeedback_binarized (h4),4838,43535,48373,2,07:52:44,ultrafeedback-binarized (base),5375,0.5830202854996244,0.5869767441860465
EXP-77,h4 deberta weak supervision 1.1,90 % weakly supervised with 0.95 threshold + 10 % base,microsoft/deberta-v3-base,ultrafeedback_binarized (h4),4838,12799,17637,2,01:44:26,ultrafeedback-binarized (base),5375,0.6092540132200189,0.6150697674418605
EXP-78,h4 deberta weak supervision 1.2,90 % weakly supervised with 0.98 threshold + 10 % base,microsoft/deberta-v3-base,ultrafeedback_binarized (h4),4838,5310,10148,2,00:58:15,ultrafeedback-binarized (base),5375,0.6328257191201354,0.6366511627906977
EXP-85,h4 deberta weak supervision 1.5,90 % weakly supervised with 0.985 threshold + 10 % base,microsoft/deberta-v3-base,ultrafeedback_binarized (h4),4838,3598,8436,2,00:36:32,ultrafeedback-binarized (base),5375,0.6362264150943396,0.6413023255813953
EXP-80,h4 deberta weak supervision 1.3,90 % weakly supervised with 0.99 threshold + 10 % base,microsoft/deberta-v3-base,ultrafeedback_binarized (h4),4838,1802,6640,2,00:28:42,ultrafeedback-binarized (base),5375,0.639864099660249,0.6450232558139535
EXP-86,h4 deberta weak supervision 1.6,90 % weakly supervised with 0.992 threshold + 10 % base,microsoft/deberta-v3-base,ultrafeedback_binarized (h4),4838,1345,6183,2,00:26:33,ultrafeedback-binarized (base),5375,0.6464569912845775,0.6528372093023256
EXP-95,h4 deberta weak supervision 1.8,90 % weakly supervised with 0.993 threshold + 10 % base,microsoft/deberta-v3-base,ultrafeedback_binarized (h4),4838,926,5764,2,00:24:38,ultrafeedback-binarized (base),5375,0.6439465260779514,0.6481860465116279
EXP-84,h4 deberta weak supervision 1.4,90 % weakly supervised with 0.995 threshold + 10 % base,microsoft/deberta-v3-base,ultrafeedback_binarized (h4),4838,476,5314,2,00:21:59,ultrafeedback-binarized (base),5375,0.6473230999625609,0.6494883720930232
EXP-116,h4 deberta weak supervision 1.9,90 % weakly supervised with 0.996 threshold + 10 % base,microsoft/deberta-v3-base,ultrafeedback_binarized (h4),4838,276,5114,2,00:21:36,ultrafeedback-binarized (base),5375,0.6453662182361734,0.6468837209302326
EXP-94,h4 deberta weak supervision 1.7,90 % weakly supervised with 0.997 threshold + 10 % base,microsoft/deberta-v3-base,ultrafeedback_binarized (h4),4838,143,4981,2,00:20:59,ultrafeedback-binarized (base),5375,0.6443985738412459,0.6474418604651163
EXP-76,h4 deberta base 1,10 % base,microsoft/deberta-v3-base,ultrafeedback_binarized (h4),4838,,4838,2,00:19:52,ultrafeedback-binarized (base),5375,0.6430171769977595,0.6442790697674419
EXP-144,h4 deberta weak upservision 2.9,95 % weakly supervised + 5 % base,microsoft/deberta-v3-base,ultrafeedback_binarized (h4),2419,45954,48373,2,07:47:00,ultrafeedback-binarized (base),5375,0.5863167760074977,0.5893953488372093
EXP-143,h4 deberta weak supervision 2.8,95 % weakly supervised with 0.9 threshold + 5 % base,microsoft/deberta-v3-base,ultrafeedback_binarized (h4),2419,21242,23661,2,02:45:58,ultrafeedback-binarized (base),5375,0.592761038468827,0.6001860465116279
EXP-87,h4 deberta weak supervision 2.2,95 % weakly supervised with 0.98 threshold + 5 % base,microsoft/deberta-v3-base,ultrafeedback_binarized (h4),2419,5518,7937,2,00:35:12,ultrafeedback-binarized (base),5375,0.6194590533433508,0.6230697674418605
EXP-91,h4 deberta weak supervision 2.3,95 % weakly supervised with 0.985 threshold + 5 % base,microsoft/deberta-v3-base,ultrafeedback_binarized (h4),2419,3727,6146,2,00:27:06,ultrafeedback-binarized (base),5375,0.6225710014947683,0.6241860465116279
EXP-97,h4 deberta weak supervision 2.6,95 % weakly supervised with 0.988 threshold + 5 % base,microsoft/deberta-v3-base,ultrafeedback_binarized (h4),2419,2850,5269,2,00:23:59,ultrafeedback-binarized (base),5375,0.6294339622641509,0.6346046511627907
EXP-82,h4 deberta weak supervision 2.1,95 % weakly supervised with 0.99 threshold + 5 % base,microsoft/deberta-v3-base,ultrafeedback_binarized (h4),2419,1890,4309,2,00:19:04,ultrafeedback-binarized (base),5375,0.6341918626353118,0.6353488372093024
EXP-120,h4 deberta weak supervision 2.7,95 % weakly supervised with 0.9916 threshold + 5 % base,microsoft/deberta-v3-base,ultrafeedback_binarized (h4),2419,1594,4013,2,00:18:07,ultrafeedback-binarized (base),5375,0.6298737992088906,0.6344186046511628
EXP-96,h4 deberta weak supervision 2.5,95 % weakly supervised with 0.992 threshold + 5 % base,microsoft/deberta-v3-base,ultrafeedback_binarized (h4),2419,1276,3695,2,00:16:39,ultrafeedback-binarized (base),5375,0.6160798343061571,0.6206511627906977
EXP-92,h4 deberta weak supervision 2.4,95 % weakly supervised with 0.995 threshold + 5 % base,microsoft/deberta-v3-base,ultrafeedback_binarized (h4),2419,498,2917,2,00:12:39,ultrafeedback-binarized (base),5375,0.6295191949310474,0.6301395348837209
EXP-81,h4 deberta base 2,5 % base,microsoft/deberta-v3-base,ultrafeedback_binarized (h4),2419,,2419,2,00:10:11,ultrafeedback-binarized (base),5375,0.6143015931826602,0.6126511627906976
EXP-146,h4 deberta weak supervision 3.14,98 % weakly supervised with 0.0 threshold + 2 % base,microsoft/deberta-v3-base,ultrafeedback_binarized (h4),968,47405,48373,2,07:46:29,ultrafeedback-binarized (base),5375,0.5881470367591898,0.5914418604651163
EXP-145,h4 deberta weak supervision 3.13,98 % weakly supervised with 0.9 threshold + 2 % base,microsoft/deberta-v3-base,ultrafeedback_binarized (h4),968,22544,23512,2,02:48:55,ultrafeedback-binarized (base),5375,0.5914119632477031,0.5946046511627907
EXP-114,h4 deberta weak supervision 3.12,98 % weakly supervised with 0.95 threshold + 2 % base,microsoft/deberta-v3-base,ultrafeedback_binarized (h4),968,14823,15791,2,01:30:09,ultrafeedback-binarized (base),5375,0.5822213869573388,0.5864186046511628
EXP-113,h4 deberta weak supervision 3.10,98 % weakly supervised with 0.98 threshold + 2 % base,microsoft/deberta-v3-base,ultrafeedback_binarized (h4),968,6280,7248,2,00:31:58,ultrafeedback-binarized (base),5375,0.6008985398727067,0.6033488372093023
EXP-108,h4 deberta weak supervision 3.7,98 % weakly supervised with 0.986 threshold + 2 % base,microsoft/deberta-v3-base,ultrafeedback_binarized (h4),968,4330,5298,2,00:25:03,ultrafeedback-binarized (base),5375,0.6019162126620328,0.6057674418604652
EXP-103,h4 deberta weak supervision 3.2,98 % weakly supervised with 0.99 threshold + 2 % base,microsoft/deberta-v3-base,ultrafeedback_binarized (h4),968,2798,3766,2,00:17:03,ultrafeedback-binarized (base),5375,0.6062665156662891,0.611906976744186
EXP-111,h4 deberta weak supervision 3.8,98 % weakly supervised with 0.9905 threshold + 2 % base,microsoft/deberta-v3-base,ultrafeedback_binarized (h4),968,2317,3285,2,00:15:30,ultrafeedback-binarized (base),5375,0.6015318512983374,0.6031627906976744
EXP-107,h4 deberta weak supervision 3.6,98 % weakly supervised with 0.991 threshold + 2 % base,microsoft/deberta-v3-base,ultrafeedback_binarized (h4),968,2106,3074,2,00:14:25,ultrafeedback-binarized (base),5375,0.6076519129782445,0.6107906976744186
EXP-112,h4 deberta weak supervision 3.9,98 % weakly supervised with 0.9915 threshold + 2 % base,microsoft/deberta-v3-base,ultrafeedback_binarized (h4),968,1959,2927,2,00:13:11,ultrafeedback-binarized (base),5375,0.6000749625187406,0.6029767441860465
EXP-104,h4 deberta weak supervision 3.3,98 % weakly supervised with 0.992 threshold + 2 % base,microsoft/deberta-v3-base,ultrafeedback_binarized (h4),968,1716,2684,2,00:12:32,ultrafeedback-binarized (base),5375,0.5946047915487644,0.6001860465116279
EXP-99,h4 deberta weak supervision 3.1,98 % weakly supervised with 0.995 threshold + 2 % base,microsoft/deberta-v3-base,ultrafeedback_binarized (h4),968,748,1716,2,00:07:54,ultrafeedback-binarized (base),5375,0.5936975573373112,0.5946046511627907
EXP-105,h4 deberta weak supervision 3.4,98 % weakly supervised with 0.996 threshold + 2 % base,microsoft/deberta-v3-base,ultrafeedback_binarized (h4),968,529,1497,2,00:06:56,ultrafeedback-binarized (base),5375,0.587906976744186,0.587906976744186
EXP-106,h4 deberta weak supervision 3.5,98 % weakly supervised with 0.997 threshold + 2 % base,microsoft/deberta-v3-base,ultrafeedback_binarized (h4),968,295,1263,2,00:05:42,ultrafeedback-binarized (base),5375,0.5829747427502338,0.5853023255813954
EXP-115,h4 deberta weak supervision 3.11,98 % weakly supervised with 0.9975 threshold + 2 % base,microsoft/deberta-v3-base,ultrafeedback_binarized (h4),968,138,1106,2,00:04:50,ultrafeedback-binarized (base),5375,0.5830673925286277,0.5867906976744186
EXP-98,h4 deberta base 3,2 % base,microsoft/deberta-v3-base,ultrafeedback_binarized (h4),968,,968,2,00:04:03,ultrafeedback-binarized (base),5375,0.5812095853936858,0.5903255813953489

